The EVN Galactic Plane Survey - EGaPS

I present a catalogue of positions and correlated flux densities of 109 compact extragalactic radio sources in the Galactic plane determined from analysis of a 48 hour VLBI experiment at 22 GHz with the European VLBI Network. The median position uncertainty is 9 mas. The correlated flux densities of detected sources are in the range of 20 to 300 mJy. In addition to target sources, nine water masers have been detected, two of them new. I derived position of masers with accuracies 30 to 200 mas and determined velocities of maser components and their correlated flux densities. The catalogue and supporting material is available at http://astrogeo.org/egaps.

==> egaps_cat.txt <==
# Field    1:1    A1    Category: C (calibrator), N (non-calibrator), U (unreliable coordinates)
# Field    4:11   A8    IVS name (B1950)
# Field   13:22   A10   IAU name (J2000.0)
# Field   25:26   I2    Right ascension: hours
# Field   28:29   I2    Right ascension: minutes
# Field   31:39   F9.6  Right ascension: seconds
# Field   41:43   I3    Declination: degrees
# Field   45:46   I3    Declination: minutes
# Field   48:57   F8.5  Declination: seconds
# Field   58:62   F5.1  Inflated error in right ascension in mas
# Field   65:69   F5.1  Inflated error in declination in mas
# Field   73:78   F6.3  Correlation between right ascension and declination
# Field   80:85   I6    Number of observations used
#
# Field   88:88   A1    Blank or < or - for K-band total flux density integrated over entire map
# Field   89:93   F5.3  S-band total flux density integrated over entire map,  Jy
# Field   95:95   A1    Blank or < or - for K-band unresolved flux density, Jy
# Field   96:100  F5.3  S-band unresolved flux density at long baselines, Jy
#
# Missing value: -1.0   That means, no measurements were made
# minus in columns 88, 95
# <     in columns 88, 95
#
#
#  IVS name J2000 name  Right ascension Declination       D_alp  D_Del    Corr    #Obs  K-band flux
#                                                                                       Total  Unres
#                       hr mn seconds   deg mn seconds      mas    mas                   Jy     Jy
#
U  0002+576 J0004+5754  00 04 50.263646 +57 54 57.75926   15.95  18.90  -0.159      4   0.022 -1.000
N  0008+657 J0011+6603  00 11 38.823302 +66 03 38.51426   26.07   5.01   0.245      7   0.043 -1.000
C  0017+627 J0019+6300  00 19 47.644959 +63 00 46.63373   28.08   4.99   0.094      8   0.037  0.047
N  0133+602 J0136+6032  01 36 56.806879 +60 32 05.06934   23.94   6.31  -0.159      7   0.035 -1.000
U  0158+623 J0201+6237  02 01 52.980387 +62 37 57.12279   47.95  11.05  -0.305      4   0.025 -1.000
N  0245+620 J0248+6214  02 48 58.890890 +62 14 09.66282   18.75   5.91  -0.296      6   0.057 -1.000
N  0252+574 J0256+5736  02 56 29.004510 +57 36 42.45601   11.63   4.59  -0.013      9   0.070 -1.000
U  0313+531 J0317+5318  03 17 01.346538 +53 18 27.51902   19.11   9.83   0.225      4   0.032 -1.000
C  0334+565 J0338+5640  03 38 36.909254 +56 40 50.05381   10.61   3.26   0.034     11   0.071  0.078
N  0339+573 J0343+5729  03 43 44.815127 +57 29 08.52764   25.37   8.68   0.174      5   0.034 -1.000
N  0357+457 J0400+4554  04 00 34.574245 +45 54 24.05505   10.28   5.49   0.204      7   0.068 -1.000
C  0414+443 J0418+4428  04 18 32.338051 +44 28 36.65896    7.24   2.79   0.122     16   0.133  0.132
C  0414+547 J0418+5453  04 18 46.100008 +54 53 45.65317   15.85   8.06   0.804     10   0.076  0.096
C  0423+399 J0427+4002  04 27 07.311576 +40 02 42.12624    8.78   4.16   0.007      9   0.083  0.099
C  0441+466 J0444+4642  04 44 46.229062 +46 42 57.89741   12.77   6.11   0.343      6   0.045  0.066
C  0445+436 J0449+4345  04 49 26.381826 +43 45 21.83082   12.74   7.15   0.347      7   0.037  0.035
C  0446+518 J0450+5156  04 50 52.959971 +51 56 30.20451    7.37   1.77  -0.083     27   0.055  0.031
C  0450+373 J0454+3724  04 54 09.461124 +37 24 09.08682    8.35   2.94   0.303      9   0.071  0.074
C  0451+479 J0455+4803  04 55 07.172058 +48 03 47.37502   20.79  12.15   0.786      7   0.053  0.072
C  0459+345 J0502+3436  05 02 29.946040 +34 36 34.56579    7.14   3.27  -0.007     10   0.088  0.098
C  0508+380 J0511+3809  05 11 32.577836 +38 09 13.30531   16.06  15.60   0.887      5   0.082  0.077
C  0529+348 J0533+3451  05 33 12.765090 +34 51 30.33671   13.62   7.88   0.302      5   0.030  0.036
C  0532+391 J0535+3910  05 35 55.117832 +39 10 58.38460    7.10   3.44   0.306     11   0.100  0.112
C  0533+402 J0537+4017  05 37 20.170540 +40 17 17.24218   10.78   5.41   0.047      7   0.058  0.055
C  0538+314 J0541+3126  05 41 35.237575 +31 26 44.21745   10.10   6.15   0.168      6   0.049  0.043
C  0540+303 J0543+3023  05 43 54.237409 +30 23 39.67693   12.75   8.91   0.202      5   0.037  0.035
C  0541+269 J0544+2655  05 44 09.860693 +26 55 53.57825   11.99   6.31   0.000      6   0.044  0.050
U  0545+221 J0548+2210  05 48 03.889518 +22 10 35.59296   38.53  11.20   0.480      3   0.041 -1.000
U  0545+320 J0548+3206  05 48 31.156743 +32 06 04.50504   23.28   9.79  -0.105      4   0.029  0.030
C  0546+278 J0549+2753  05 49 45.264397 +27 53 00.87783   11.34   6.42   0.242      8   0.034  0.037
C  0548+267 J0551+2644  05 51 09.823407 +26 44 57.92323    8.62   5.15   0.195      8   0.057  0.061
U  0550+146 J0553+1439  05 53 38.029057 +14 39 29.78614   28.06   6.81  -0.065      3   0.039  0.043
C  0553+261 J0556+2610  05 56 22.848305 +26 10 28.11133    7.57   4.28   0.183     10   0.082  0.091
N  0609+057 J0612+0541  06 12 12.817406 +05 41 34.66759   12.72   6.05  -0.201      7   0.043 -1.000
U  0613+128 J0616+1248  06 16 12.898837 +12 48 47.09685   27.66   9.01  -0.195      4   0.028 -1.000
C  0617+149 J0619+1454  06 19 52.871760 +14 54 02.73755    8.38   3.84  -0.371     12   0.065  0.068
C  0622+151 J0625+1505  06 25 22.639914 +15 05 36.41726    9.43   4.45  -0.262     10   0.052  0.052
N  0633+080 J0636+0801  06 36 39.072899 +08 01 27.90529   21.02   7.28  -0.225      5   0.063 -1.000
U  0635-051 J0638-0514  06 38 05.052137 -05 14 20.61855   23.93  17.80   0.162      3   0.021 -1.000
C  0637+028 J0640+0250  06 40 13.561046 +02 50 59.41184    7.80   5.16   0.304      8   0.073  0.051
N  0646-068 J0648-0657  06 48 37.796193 -06 57 07.20565    9.13   8.76  -0.473      7   0.046 -1.000
C  0646-056 J0649-0543  06 49 21.949150 -05 43 52.60761    5.88   4.63  -0.441     13   0.075  0.081
U  0651+014 J0653+0125  06 53 47.086847 +01 25 06.90780   23.69  11.18   0.286      4   0.024 -1.000
C  0652-056 J0654-0544  06 54 52.342627 -05 44 35.38444    5.37   3.90  -0.409     16   0.106  0.105
U  0653+057 J0656+0539  06 56 33.427598 +05 39 22.85266   32.77  11.97  -0.446      3   0.036 -1.000
C  0654-059 J0657-0559  06 57 06.666380 -05 59 53.12003   10.07   9.64  -0.600      6   0.039  0.057
N  0654+024 J0657+0224  06 57 12.366025 +02 24 32.73500    9.88   6.77  -0.080      7   0.041 -1.000
C  0658-152 J0700-1517  07 00 56.634592 -15 17 04.17750    5.90   5.95  -0.347     12   0.083  0.091
C  0659+014 J0701+0125  07 01 41.095821 +01 25 34.26923    8.96   6.42  -0.546      9   0.058  0.056
C  0700-052 J0703-0517  07 03 08.368223 -05 17 18.03968   10.79  12.65  -0.701      5   0.106  0.094
C  0706-064 J0709-0633  07 09 10.216801 -06 33 30.37871    6.42   4.73  -0.386     14   0.104  0.105
C  0706-113 J0709-1127  07 09 10.404745 -11 27 48.42278    4.72   3.07   0.353     21   0.136  0.139
C  0707-036 J0710-0343  07 10 20.132985 -03 43 27.86057    4.87   3.01  -0.484     19   0.174  0.171
C  0708+005 J0710+0027  07 10 48.463544 +00 27 18.83701    9.16  10.46  -0.604      6   0.125  0.065
C  0711-037 J0713-0350  07 13 30.819670 -03 50 47.11968    5.98   4.74  -0.571     12   0.084  0.070
N  0715-049 J0717-0502  07 17 33.471436 -05 02 17.63504    9.51   9.19  -0.599      7   0.051 -1.000
N  0718-076 J0720-0743  07 20 39.665282 -07 43 52.44368   22.26  15.00   0.036      5   0.039 -1.000
U  0725-055 J0727-0538  07 27 55.075006 -05 38 41.80460   25.14  26.26  -0.610      3   0.030 -1.000
C  0725-060 J0728-0610  07 28 12.368051 -06 10 36.39717    8.19   7.78  -0.667     10   0.069  0.074
U  0739-126 J0741-1243  07 41 49.477962 -12 43 51.29102   15.44  15.95  -0.484      4   0.033 -1.000
C  1830-034 J1833-0323  18 33 23.904742 -03 23 31.43856    5.30   3.71  -0.591     18   0.109  0.095
N  1838-038 J1841-0348  18 41 27.312874 -03 48 44.34825    9.08   8.57  -0.660     10   0.046 -1.000
U  1856+164 J1858+1632  18 58 50.671598 +16 32 43.32892   19.76  10.30  -0.449      3   0.029 -1.000
C  1901+011 J1904+0110  19 04 26.397136 +01 10 36.70113    6.31   5.25  -0.714     18   0.073  0.096
U  1902+159 J1904+1603  19 04 46.256460 +16 03 15.05564   38.12  19.83   0.867      3   0.032 -1.000
C  1903+029 J1906+0300  19 06 12.729587 +03 00 16.10431   14.84  12.45  -0.866      6   0.034  0.062
C  1911+094 J1913+0932  19 13 24.025204 +09 32 45.38150    6.03   3.74   0.057     13   0.102  0.069
C  1915+139 J1917+1405  19 17 18.063293 +14 05 09.77364    6.49   3.74  -0.036     13   0.058  0.035
C  1918+046 J1920+0446  19 20 30.737595 +04 46 21.77298    8.80   5.24   0.493      9   0.066  0.049
C  1918+057 J1921+0549  19 21 22.445914 +05 49 15.12334    4.93   2.56   0.213     21   0.167  0.153
U  1928+286 J1930+2847  19 30 23.332037 +28 47 17.05778   11.05   5.32   0.115      3   0.041  0.047
C  1931+307 J1933+3051  19 33 48.994510 +30 51 45.21926    7.08   3.38   0.190     15   0.072  0.053
C  1944+203 J1946+2029  19 46 45.828701 +20 29 25.04690    5.46   3.63  -0.673     16   0.127  0.133
N  1945+267 J1947+2653  19 47 26.400936 +26 53 48.11968    9.80   8.09  -0.673      7   0.054 -1.000
C  1946+160 J1948+1612  19 48 24.687817 +16 12 35.93443    6.35   4.75  -0.668     12   0.056  0.067
C  1950+179 J1952+1803  19 52 39.680646 +18 03 12.17535    5.41   3.91  -0.673     17   0.124  0.098
C  1955+183 J1957+1828  19 57 24.737741 +18 28 25.96559    5.30   3.66  -0.689     17   0.120  0.133
C  1957+308 J1959+3058  19 59 12.494999 +30 58 36.10312    5.21   1.92  -0.232     26   0.127  0.132
U  2001+233 J2003+2328  20 03 52.563765 +23 28 00.34071   21.88  24.42  -0.808      3   0.018 -1.000
C  2006+285 J2008+2840  20 08 37.921441 +28 40 35.70191    5.18   2.12  -0.312     22   0.098  0.095
C  2014+432 J2015+4324  20 15 47.246511 +43 24 14.20977   10.85   5.89  -0.521     12   0.066  0.031
C  2016+386 J2018+3851  20 18 31.024155 +38 51 19.38226    5.93   1.69  -0.007     14   0.292  0.213
U  2020+351 J2022+3519  20 22 35.687548 +35 19 35.01227   73.77  36.83   0.948      3   0.027 -1.000
N  2022+393 J2023+3929  20 23 59.570181 +39 29 40.36349   23.55  15.82  -0.061      5   0.049 -1.000
C  2028+297 J2030+2954  20 30 24.246779 +29 54 39.55287    7.43   3.36   0.106      8   0.065  0.061
U  2030+407 J2032+4057  20 32 25.769748 +40 57 27.89526   26.82  19.50   0.761      3   0.049 -1.000
C  2033+315 J2035+3143  20 35 39.956186 +31 43 25.34266    5.50   1.77   0.027     15   0.207  0.193
C  2034+494 J2035+4935  20 35 44.283086 +49 35 19.20463    8.40   4.30   0.136     11   0.056  0.051
C  2034+497 J2035+4954  20 35 45.587600 +49 54 40.55270    6.84   1.82   0.028     23   0.168  0.163
N  2035+467 J2036+4654  20 36 49.055910 +46 54 12.68321   18.43  10.35  -0.013      5   0.048 -1.000
C  2041+486 J2043+4848  20 43 34.662195 +48 48 51.13756    7.51   3.57   0.064     14   0.082  0.081
U  2050+441 J2051+4417  20 51 55.469299 +44 17 23.47601   17.26   9.97   0.223      4   0.051 -1.000
N  2103+480 J2105+4816  21 05 37.619149 +48 16 42.61799   21.78   9.72   0.081      5   0.027 -1.000
C  2122+546 J2123+5452  21 23 46.834926 +54 52 43.48165   11.27   3.35   0.200     14   0.066  0.048
C  2126+489 J2128+4911  21 28 03.764388 +49 11 26.04001    6.85   1.99  -0.037     28   0.198  0.096
U  2127+444 J2129+4439  21 29 41.325782 +44 39 20.95965   21.87  14.69   0.257      3   0.032 -1.000
C  2133+469 J2135+4710  21 35 51.057711 +47 10 22.17274    5.90   1.13  -0.072    104   0.088  0.122
C  2201+509 J2203+5109  22 03 00.001595 +51 09 58.48536    9.52   3.56   0.354     14   0.075  0.062
U  2206+613 J2208+6132  22 08 11.912592 +61 32 56.44003   28.44  10.73   0.579      4   0.026 -1.000
U  2213+526 J2214+5250  22 14 55.717699 +52 50 58.09149   46.60  17.54   0.494      3   0.018  0.139
C  2218+552 J2220+5531  22 20 10.118738 +55 31 23.75356   12.03   4.61   0.325     12   0.054  0.037
C  2235+638 J2237+6408  22 37 30.662888 +64 08 53.94957   17.06   4.25   0.315     10   0.047  0.043
U  2243+653 J2245+6537  22 45 42.585003 +65 37 14.96735   37.22  16.67   0.355      4   0.026 -1.000
C  2254+629 J2256+6311  22 56 06.925424 +63 11 38.32475   15.81   3.49   0.229     11   0.067  0.067
U  2257+631 J2258+6325  22 58 59.512491 +63 25 29.20630   64.55   9.47   0.421      3   0.021 -1.000
C  2300+653 J2302+6534  23 02 05.010641 +65 34 14.87035   16.38   4.14   0.340     12   0.066  0.048
C  2330+571 J2333+5728  23 33 01.403112 +57 28 20.84447    8.40   2.11  -0.233     24   0.162  0.144
C  2345+576 J2348+5757  23 48 10.083565 +57 57 41.24529    9.47   2.83  -0.216     20   0.062  0.059
C  2352+594 J2355+5943  23 55 18.871593 +59 43 48.58875   14.03   5.93  -0.240      8   0.030  0.033


